Resource Sharing Through Multi-Round Matchings

Applications such as employees sharing office spaces over a workweek can be modeled as problems where agents are matched to resources over multiple rounds. Agents' requirements limit the set of compatible resources and the rounds in which they want to be matched. Viewing such an application as a multi-round matching problem on a bipartite compatibility graph between agents and resources, we show that a solution (i.e., a set of matchings, with one matching per round) can be found efficiently if one exists. To cope with situations where a solution does not exist, we consider two extensions. In the first extension, a benefit function is defined for each agent and the objective is to find a multi-round matching to maximize the total benefit. For a general class of benefit functions satisfying certain properties (including diminishing returns), we show that this multi-round matching problem is efficiently solvable. This class includes utilitarian and Rawlsian welfare functions. For another benefit function, we show that the maximization problem is NP-hard. In the second extension, the objective is to generate advice to each agent (i.e., a subset of requirements to be relaxed) subject to a budget constraint so that the agent can be matched. We show that this budget-constrained advice generation problem is NP-hard. For this problem, we develop an integer linear programming formulation as well as a heuristic based on local search. We experimentally evaluate our algorithms on synthetic networks and apply them to two real-world situations: shared office spaces and matching courses to classrooms.

==> abstract.txt <==
Many applications such as employees sharing office spaces over a workweek can be modeled as problems where agents need to be matched to resources over multiple rounds. Agents have preferences that limit the set of compatible resources and may specify rounds in which they want to be matched. This can be viewed as a multi-round matching problem on a bipartite compatibility graph between agents and resources. The objective is to find a matching for each round satisfying agents' requirements. If an agent is not satisfied, suitable advice must be generated under a budget constraint to relax its preferences so that it can be matched. We show that given a compatibility graph, a multi-round matching solution can be found efficiently. However, the problems of generating advice given budget constraints and finding a solution that maximizes the number of satisfied agents are NP-hard. We experimentally evaluate two practical approaches on synthetic networks and apply them to two real-world situations: shared office spaces and matching courses to classrooms. 

==> figures/ex_compatibility_graph.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{ex_compatibility_graph.pdf}%
\end{picture}%
\setlength{\unitlength}{1184sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9480,9726)(2236,-10684)
\put(11626,-10561){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z_3^1$}%
}}}}
\put(2251,-2461){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_2$}%
}}}}
\put(2326,-1336){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_1$}%
}}}}
\put(2251,-3736){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_3$}%
}}}}
\put(4951,-2311){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_1$}%
}}}}
\put(4951,-3511){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_2$}%
}}}}
\put(8176,-1261){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_1^1$}%
}}}}
\put(8176,-2461){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_2^1$}%
}}}}
\put(8101,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_2^2$}%
}}}}
\put(8026,-4936){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_2^3$}%
}}}}
\put(8026,-6211){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_3^1$}%
}}}}
\put(8026,-7411){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_3^2$}%
}}}}
\put(7951,-8536){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_3^3$}%
}}}}
\put(11701,-2161){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_1^1$}%
}}}}
\put(11701,-3361){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_2^1$}%
}}}}
\put(11626,-4561){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_1^2$}%
}}}}
\put(11626,-5686){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_2^2$}%
}}}}
\put(11701,-6961){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_1^3$}%
}}}}
\put(11551,-8161){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_2^3$}%
}}}}
\put(11626,-9361){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z_2^1$}%
}}}}
\end{picture}%


==> figures/matching_larger_graph.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{matching_larger_graph.pdf}%
\end{picture}%
\setlength{\unitlength}{1184sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3780,9726)(2386,-11284)
\put(6076,-11161){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z_3^1$}%
}}}}
\put(2626,-1861){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_1^1$}%
}}}}
\put(2626,-3061){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_2^1$}%
}}}}
\put(2551,-4261){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_2^2$}%
}}}}
\put(2476,-5536){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_2^3$}%
}}}}
\put(2476,-6811){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_3^1$}%
}}}}
\put(2476,-8011){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_3^2$}%
}}}}
\put(2401,-9136){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x_3^3$}%
}}}}
\put(6151,-2761){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_1^1$}%
}}}}
\put(6151,-3961){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_2^1$}%
}}}}
\put(6076,-5161){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_1^2$}%
}}}}
\put(6076,-6286){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_2^2$}%
}}}}
\put(6151,-7561){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_1^3$}%
}}}}
\put(6001,-8761){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y_2^3$}%
}}}}
\put(6076,-9961){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$z_2^1$}%
}}}}
\end{picture}%


==> supplementary_files/Course-Classroom-Dataset/courses.csv <==
group_id,code,registered_students,planned_registered_students,prefered_region,period,Day,start_time,end_time
3835,12161,55,100,61144,Sem_B,Tuesday,14:00,18:00
94300,29651,63,80,65914,Sem_B,Tuesday,12:00,15:00
2569,99292,11,20,10734,year,Tuesday,14:00,16:00
46024,31081,58,65,-1,Sem_B,Tuesday,14:00,16:00
22297,22592,13,50,37136,year,Tuesday,14:00,16:00
24785,99429,47,60,17284,Sem_B,Tuesday,12:00,16:00
57080,82508,62,65,17284,Sem_B,Tuesday,14:00,16:00
79947,59399,7,20,37136,Sem_B,Tuesday,12:00,16:00
91704,98595,17,50,-1,year,Tuesday,08:00,16:00
69246,92936,14,25,37136,Sem_B,Tuesday,14:00,16:00
1200,83087,34,35,65914,Sem_B,Tuesday,14:00,15:00
91329,88255,36,36,17284,Sem_B,Tuesday,14:00,15:00
3586,88687,87,100,64175,Sem_B,Tuesday,14:00,16:00
95502,66020,22,25,37136,Sem_B,Tuesday,14:00,16:00
29435,76372,31,30,37136,year,Tuesday,14:00,16:00
90321,99888,-1,30,61144,year,Tuesday,14:00,16:00
38617,84543,17,30,10734,Sem_B,Tuesday,14:00,16:00
54031,53596,13,25,14316,Sem_B,Tuesday,14:00,16:00
90608,47314,21,25,17284,Sem_B,Tuesday,14:00,16:00
64356,7435,22,30,37136,Sem_B,Tuesday,14:00,16:00
13116,65226,130,140,10734,Sem_B,Tuesday,14:00,16:00
55934,96074,6,15,10734,Sem_B,Tuesday,14:00,16:00
45242,806,30,42,-1,year,Tuesday,13:00,18:00
90515,27691,21,25,-1,year,Tuesday,14:00,15:00
65710,42601,39,50,17284,Sem_B,Tuesday,14:00,16:00
39886,31313,9,20,14316,year,Tuesday,14:00,16:00
7542,77338,40,42,-1,Sem_B,Tuesday,12:00,16:00
8458,94778,5,20,14316,Sem_B,Tuesday,12:00,15:00
29978,59384,39,80,10734,Sem_B,Tuesday,14:00,16:00
95214,38461,-1,0,-1,Sem_B,Tuesday,14:00,17:00
86770,85544,44,50,-1,year,Tuesday,14:00,16:00
45614,31940,51,70,64175,Sem_B,Tuesday,14:00,16:00
39761,16913,-1,0,-1,year,Tuesday,14:00,16:00
40040,19458,26,60,-1,Sem_B,Tuesday,14:00,16:00
64075,91152,44,45,17284,Sem_B,Tuesday,14:00,15:00
27787,3221,11,35,65914,Sem_B,Tuesday,14:00,15:00
30209,96420,14,40,17284,Sem_B,Tuesday,14:00,16:00
35363,93372,8,15,10734,Sem_B,Tuesday,14:00,16:00
58403,56600,-1,0,-1,year,Tuesday,08:00,22:00
61503,8350,27,30,17284,Sem_B,Tuesday,14:00,16:00
5014,43166,14,20,10734,Sem_B,Tuesday,14:00,16:00
1608,12683,-1,40,61144,year,Tuesday,14:00,16:00
79050,89223,-1,100,10734,Sem_B,Tuesday,14:00,16:00
43034,6427,11,25,17284,Sem_B,Tuesday,14:00,16:00
62920,70714,-1,105,17284,Sem_B,Tuesday,12:00,15:00
77035,5924,28,30,17284,Sem_B,Tuesday,14:00,16:00
17400,59469,11,20,37136,Sem_B,Tuesday,12:00,16:00
45877,74601,23,35,-1,Sem_B,Tuesday,14:00,16:00
96583,80500,16,20,10734,year,Tuesday,14:00,16:00
27368,73988,3,7,10734,year,Tuesday,14:00,16:00
70588,60967,10,25,-1,Sem_B,Tuesday,14:00,16:00
52902,63501,18,22,10734,Sem_B,Tuesday,14:00,16:00
14022,83795,37,42,-1,year,Tuesday,13:00,18:00
58091,26046,8,25,37136,Sem_B,Tuesday,14:00,16:00
26238,72603,21,30,10734,year,Tuesday,14:00,16:00
73307,83310,79,90,64175,Sem_B,Tuesday,14:00,16:00
31122,88102,28,30,10734,Sem_B,Tuesday,14:00,16:00
17876,27073,11,25,14316,year,Tuesday,14:00,16:00
16469,20626,28,35,10734,Sem_B,Tuesday,14:00,16:00
85116,62455,-1,60,14316,year,Tuesday,14:00,16:00
10947,93095,18,20,10734,year,Tuesday,14:00,16:00
56773,13176,28,60,61144,year,Tuesday,14:00,16:00
19235,11050,27,30,-1,Sem_B,Tuesday,14:00,18:00
8302,93051,201,195,-1,year,Tuesday,14:00,16:00
1483,32066,166,165,-1,year,Tuesday,14:00,16:00
38103,86184,16,44,10734,Sem_B,Tuesday,14:00,16:00
32725,76554,4,13,17284,Sem_B,Tuesday,14:00,16:00
66376,60036,22,40,14316,year,Tuesday,14:00,16:00
44395,52284,62,60,17284,Sem_B,Tuesday,14:00,16:00
6264,66820,60,60,61144,Sem_B,Tuesday,14:00,16:00
89627,33604,44,60,17284,Sem_B,Tuesday,14:00,15:00
41756,37807,37,40,-1,Sem_B,Tuesday,14:00,16:00
52285,68445,95,110,65914,Sem_B,Tuesday,12:00,15:00
88412,11864,10,30,17284,Sem_B,Tuesday,14:00,16:00
39026,26806,-1,40,-1,year,Tuesday,14:00,18:00
35695,42332,32,33,94411,Sem_B,Tuesday,14:00,16:00
14902,84592,3,12,10734,year,Tuesday,14:00,16:00
49644,67655,39,40,-1,Sem_B,Tuesday,14:00,17:00
17339,63410,81,100,-1,Sem_B,Tuesday,14:00,16:00
85930,50832,22,35,14316,Sem_B,Tuesday,14:00,16:00
37711,41327,58,60,94411,Sem_B,Tuesday,12:00,16:00
19536,27720,-1,0,-1,Sem_B,Tuesday,14:00,17:00
71070,58600,17,45,17284,Sem_B,Tuesday,14:00,16:00
48183,78974,19,25,-1,Sem_B,Tuesday,14:00,16:00
17288,52293,6,25,14316,Sem_B,Tuesday,14:00,18:00
5984,75466,-1,205,17284,Sem_B,Tuesday,14:00,15:00
62335,16639,26,40,17284,Sem_B,Tuesday,13:00,15:00
46429,27809,35,42,-1,year,Tuesday,13:00,18:00
1398,98241,28,40,17284,Sem_B,Tuesday,14:00,16:00
37173,13352,47,60,17284,Sem_B,Tuesday,14:00,17:00
89363,75713,24,25,37136,Sem_B,Tuesday,14:00,16:00
47395,84410,6,37,17284,Sem_B,Tuesday,14:00,16:00
36721,37558,11,20,10734,year,Tuesday,14:00,16:00
49997,4484,2,20,10734,Sem_B,Tuesday,14:00,16:00
38050,32366,8,25,14316,year,Tuesday,14:00,16:00
80174,80239,28,30,17284,Sem_B,Tuesday,14:00,16:00
6753,75991,128,160,17284,Sem_B,Tuesday,12:00,15:00
89752,29076,27,32,65914,Sem_B,Tuesday,12:00,15:00
2044,57128,7,20,37136,Sem_B,Tuesday,12:00,16:00
36086,87925,12,20,61144,year,Tuesday,14:00,16:00
78943,78112,43,70,64175,Sem_B,Tuesday,14:00,18:00
99170,82993,5,10,14316,Sem_B,Tuesday,13:00,16:00
17748,32433,25,30,17284,Sem_B,Tuesday,14:00,16:00
91293,24412,13,20,10734,Sem_B,Tuesday,14:00,18:00
24143,80467,18,50,-1,Sem_B,Tuesday,12:00,16:00
78636,53766,26,60,-1,Sem_B,Tuesday,14:00,15:00
31511,26685,-1,0,10734,year,Tuesday,08:00,16:00
40736,91367,57,62,-1,year,Tuesday,14:00,16:00
34808,14993,15,25,-1,Sem_B,Tuesday,14:00,18:00
89918,13441,-1,75,14316,year,Tuesday,14:00,16:00
39698,84674,9,30,61144,Sem_B,Tuesday,14:00,16:00
29879,10744,-1,0,-1,Sem_B,Tuesday,14:00,16:00
52314,25953,1,15,14316,Sem_B,Tuesday,14:00,16:00
32621,48734,-1,0,-1,year,Tuesday,08:00,20:00
10911,90108,39,42,-1,year,Tuesday,13:00,16:00
66689,27720,-1,0,-1,Sem_B,Tuesday,14:00,17:00
7239,48653,1,30,10734,Sem_B,Tuesday,14:00,16:00
39595,29420,-1,40,17284,Sem_B,Tuesday,14:00,16:00
96266,84272,25,40,10734,Sem_B,Tuesday,14:00,16:00
96639,18285,-1,50,61144,year,Tuesday,14:00,16:00
59279,13755,23,30,-1,Sem_B,Tuesday,14:00,16:00
13956,7411,23,25,64175,Sem_B,Tuesday,14:00,16:00
89202,48341,13,25,17284,Sem_B,Tuesday,14:00,17:00
4996,88099,29,40,17284,Sem_B,Tuesday,14:00,17:00
42758,79002,8,25,-1,year,Tuesday,14:00,16:00
37643,13004,48,60,10734,Sem_B,Tuesday,14:00,16:00
37146,88739,8,10,10734,Sem_B,Tuesday,14:00,16:00
30726,39435,41,48,-1,Sem_B,Tuesday,09:00,15:00
43832,91067,49,60,61144,Sem_B,Tuesday,14:00,16:00
51542,53742,-1,50,14316,Sem_B,Tuesday,14:00,16:00
5065,38121,-1,0,-1,year,Tuesday,08:00,20:00
84735,19335,83,85,-1,Sem_B,Tuesday,14:00,18:00
44219,4873,29,40,-1,Sem_B,Tuesday,14:00,17:00
68520,15761,-1,30,37136,year,Tuesday,14:00,16:00
82752,95317,9,13,17284,Sem_B,Tuesday,14:00,18:00
65806,88349,10,40,37136,year,Tuesday,14:00,16:00
79273,69963,42,42,-1,year,Tuesday,12:00,16:00
86020,57887,17,18,17284,Sem_B,Tuesday,14:00,16:00
20327,56652,161,200,17284,Sem_B,Tuesday,14:00,16:00
41683,64269,8,20,14316,Sem_B,Tuesday,14:00,16:00
22879,50442,37,42,-1,year,Tuesday,14:00,18:00
44349,71680,16,20,14316,Sem_B,Tuesday,14:00,16:00
22629,48025,11,17,10734,year,Tuesday,14:00,16:00
95406,43530,6,10,14316,Sem_B,Tuesday,14:00,16:00
20645,68312,-1,100,61144,Sem_B,Tuesday,14:00,16:00
21461,66228,-1,0,10734,year,Tuesday,14:00,20:00
82576,92593,-1,0,-1,year,Tuesday,14:00,21:00
42034,50305,166,170,65914,Sem_B,Tuesday,13:00,16:00
19359,12309,36,42,-1,year,Tuesday,12:00,16:00
74570,68233,16,25,14316,Sem_B,Tuesday,14:00,16:00
90772,96573,5,12,17284,Sem_B,Tuesday,12:00,16:00
890,29419,13,30,17284,Sem_B,Tuesday,14:00,16:00
18905,57839,58,60,17284,Sem_B,Tuesday,14:00,16:00


==> supplementary_files/Course-Classroom-Dataset/order_of_regions.csv <==
94411:94411,64175,37136,61144,33661,10734,14316,65914
64175:64175,17284,94411,61144,33661,10734,14316,65914
37136:37136,61144,33661,17284,94411,10734,14316,65914
14316:14316,65914,61144,33661,37136,64175,17284,94411
33661:33661,10734,37136,14316,64175,65914,17284,94411
65914:65914,17284,10734,61144,33661,37136,64175,94411
10734:10734,61144,33661,65914,37136,64175,17284,94411
17284:17284,64175,94411,61144,33661,10734,14316,65914
61144:61144,37136,10734,17284,64175,14316,94411,65914


==> supplementary_files/Course-Classroom-Dataset/rooms.csv <==
classrooms_eng_id,Region,Building,Room,Capacity,Accessories
134,94411,81738,10306,40,accecible_table
70,61144,24266,26287,70,"hyb_class,student_tables,accecible_table"
137,94411,81738,94497,60,NULL
84,61144,24266,73833,60,accecible_table
107,61144,50493,86863,41,NULL
110,61144,50493,81498,42,accecible_table
12,10734,56342,9879,270,"stage,hearing_dis_sys,hyb_class"
76,61144,24266,23775,60,NULL
130,94411,81738,26287,40,NULL
99,61144,98227,9025,25,student_tables
82,61144,24266,61738,56,NULL
80,61144,24266,21042,57,NULL
111,61144,50493,18217,41,accecible_table
40,61144,30426,96613,81,NULL
19,37136,98360,84765,85,NULL
43,61144,30426,21021,36,sep_chairs
138,14316,76940,28467,110,"hyb_class,hearing_dis_sys"
144,14316,76940,94497,100,NULL
47,61144,25191,10306,40,accecible_table,hearing_dis_sys
22,37136,98360,37811,40,NULL
15,17284,45798,11818,25,NULL
28,37136,2603,97081,45,NULL
103,61144,98227,20455,44,student_tables
66,61144,24266,84765,70,"accecible_table,hyb_class"
53,61144,74112,86863,40,accecible_table
143,14316,76940,46463,50,NULL
123,64175,7476,41892,88,"hyb_class,student_tables"
55,61144,74112,66539,40,accecible_table
8,65914,26106,52630,106,"student_tables,hearing_dis_sys"
24,37136,98360,55920,40,NULL
106,61144,50493,39656,42,NULL
129,94411,81738,86863,40,NULL
142,14316,76940,72962,21,NULL
41,61144,30426,70500,27,student_tables
126,94411,81738,84765,40,student_tables
83,61144,24266,68484,60,NULL
81,61144,24266,34052,60,"portable_mic,stage"
121,64175,7476,6190,70,accecible_table
112,61144,50493,9879,42,NULL
136,94411,81738,41892,40,accecible_table
68,61144,24266,39656,60,accecible_table
128,94411,81738,39656,40,NULL
50,61144,74112,28467,51,"student_tables,stage"
91,61144,98227,97081,85,"hyb_class,accecible_table"
23,37136,98360,9725,33,NULL
16,17284,13916,28467,90,"hyb_class,hearing_dis_sys"
34,61144,30426,42814,45,student_tables
75,61144,24266,51962,70,"hyb_class,accecible_table"
108,61144,50493,26287,43,NULL
2,65914,6802,41661,115,"student_tables,hearing_dis_sys"
45,61144,25191,16006,25,accecible_table
92,61144,98227,39656,41,NULL
37,61144,30426,60261,27,student_tables
20,37136,98360,5376,60,NULL
31,37136,2603,73229,25,NULL
56,61144,74112,16006,80,"portable_mic,stage,accecible_table"
88,61144,24266,70500,200,"hyb_class,hearing_dis_sys,portable_mic, accecible_table"
52,61144,74112,39656,40,accecible_table
102,61144,98227,9879,41,NULL
78,61144,24266,41324,60,NULL
90,61144,98227,84765,85,"hyb_class,accecible_table"
48,61144,25191,41892,55,accecible_table
32,61144,424,95122,160,hyb_class
115,64175,60211,28467,265,"hyb_class,hearing_dis_sysaccecible_table"
42,61144,30426,27861,36,NULL
62,61144,74112,20455,30,NULL
63,61144,74112,11175,30,NULL
51,61144,74112,84765,60,"student_tables,stage"
109,61144,50493,79294,85,"hyb_class,accecible_table"
21,37136,98360,16006,55,NULL
139,14316,76940,97081,21,NULL
74,61144,24266,16006,28,"hyb_class,accecible_table"
77,61144,24266,72962,60,NULL
131,94411,81738,66539,80,"hyb_class,accecible_table"
85,61144,24266,10306,60,accecible_table
87,61144,24266,41892,60,accecible_table
54,61144,74112,26287,40,accecible_table
13,17284,35576,95122,157,"hyb_class,hearing_dis_sys"
60,61144,74112,19100,30,NULL
69,61144,24266,86863,60,accecible_table
67,61144,24266,97081,60,"hyb_class,accecible_table"
118,64175,7476,8594,114,"hyb_class,accecible_table"
116,64175,60211,16006,214,"hyb_class,hearing_dis_sys,accecible_table"
125,94411,81738,28467,40,student_tables
86,61144,24266,88732,72,"hyb_class,accecible_table"
14,17284,45798,88898,106,"hyb_class,hearing_dis_sys"
27,37136,2603,84765,90,hyb_class
35,61144,30426,51735,27,student_tables
65,61144,24266,28467,26,accecible_table
57,61144,74112,73833,40,"accecible_furnitures,student_tables"
105,61144,50493,94497,85,hyb_class
11,10734,56342,19100,117,"hyb_class,student_tables,stage,hearing_dis_sys"
18,37136,80119,9879,144,"hyb_class,hearing_dis_sys"
133,94411,81738,73833,40,accecible_table
30,37136,2603,16169,40,NULL
119,64175,7476,54755,16,NULL
1,65914,76867,16006,237,"hyb_class,hearing_dis_sys"
3,65914,24506,27205,45,NULL
132,94411,81738,16006,40,student_tables
9,10734,56342,11191,20,mob_chairs
141,14316,76940,23775,36,NULL
59,61144,74112,88732,40,accecible_table
29,37136,2603,27409,45,NULL
140,14316,76940,51962,48,NULL
96,61144,98227,35247,85,"hyb_class,stage,accecible_table"
73,61144,24266,7149,54,accecible_table
89,61144,32966,70500,40,NULL
72,61144,24266,29025,120,"hyb_class,accecible_table,portable_mic,stage"
79,61144,24266,9025,56,student_tables
5,65914,24506,76874,65,NULL
124,64175,80605,15728,90,"student_tables,hyb_class"
7,65914,26106,9372,75,student_tables
6,65914,24506,60617,106,"hyb_class,student_tables,hearing_dis_sys"
122,64175,7476,10306,88,"hyb_class,student_tables"
46,61144,25191,73833,60,accecible_table
101,61144,98227,19100,85,hyb_class
114,61144,50493,11175,39,NULL
94,61144,98227,26287,45,NULL
127,94411,81738,97081,40,student_tables
25,37136,98360,56965,25,NULL
97,61144,98227,81498,41,accecible_table
120,64175,7476,17891,28,accecible_table
93,61144,98227,86863,42,NULL
33,61144,30426,41892,45,student_tables
104,61144,50493,35247,85,"hyb_class,accecible_table"
135,94411,81738,88732,40,accecible_table
39,61144,30426,48120,50,NULL
36,61144,30426,95122,27,student_tables
49,61144,25191,70500,55,accecible_table
38,61144,30426,1779,60,NULL
95,61144,98227,79294,85,"hyb_class,accecible_table,stage"
71,61144,24266,66539,60,accecible_table
113,61144,50493,20455,45,NULL
117,64175,60211,73833,70,hyb_class
4,65914,24506,6411,45,NULL
10,10734,56342,94497,114,"hyb_class,student_tables,stage,hearing_dis_sys"
26,37136,98360,24907,62,NULL
98,61144,98227,18217,42,accecible_table
44,61144,25191,28467,25,accecible_table
17,17284,37886,10306,225,"hyb_class,hearing_dis_sys"
58,61144,74112,10306,40,"accecible_table,stage"
64,61144,74112,56965,30,NULL
61,61144,74112,9879,30,NULL
100,61144,98227,94497,85,hyb_class


==> supplementary_files/Lab-Space-Dataset/lab_rooms.csv <==
id,wifi,bathroom,kitchen,sarit,yossi,size,seats,cabinet
1,0,0,2,1,1,2,2,1
2,1,0,2,1,1,2,1,1
3,1,1,2,1,1,2,1,1
4,0,2,2,1,1,2,1,1
5,0,2,1,1,1,2,1,1
6,0,2,0,1,1,1,2,0
7,0,2,0,0,1,2,2,1
8,1,2,0,0,1,2,1,0
9,1,2,0,0,0,2,2,1
10,0,2,0,0,0,2,4,0
11,1,2,0,0,0,2,2,1
12,1,2,0,0,0,0,1,0
13,1,1,0,0,0,0,1,0
14,1,1,0,0,0,2,3,1


==> supplementary_files/Lab-Space-Dataset/student_preferences.csv <==
id,ndays,p1,p2,p3,p4,p5,sp_student,sp_student_imp,wifi,cabinet,near_advisor,bathroom,kitchen,alone,not_alone,size,specific,specific_number,gender,age,silent,advisor,specific_importance,together_number
1,4,5,5,1,5,5,0,0,5,1,3,1,1,3,2,4,1,7,0,28,1,0,5,-1
2,5,5,5,5,5,5,1,4,4,1,3,2,2,3,3,3,1,10,0,30,5,1,4,20
3,3,4,1,4,4,4,0,0,4,4,3,2,2,4,2,3,1,1,0,42,1,1,5,-1
4,5,5,5,5,5,5,0,0,5,2,2,2,2,1,4,5,1,9,1,31,4,0,5,-1
5,5,5,5,5,5,5,0,0,3,2,2,2,2,2,4,5,0,0,1,28,5,1,0,-1
6,1,5,5,3,4,5,0,0,4,1,1,1,1,3,1,1,0,0,1,49,1,1,0,-1
7,1,1,5,3,1,1,0,0,5,3,4,4,5,4,2,5,0,0,0,41,4,1,0,-1
8,1,1,1,3,4,1,0,0,5,1,4,2,2,3,3,3,0,0,0,25,2,1,0,-1
9,2,3,5,1,5,1,0,0,5,4,5,3,3,3,4,5,0,0,1,30,4,1,0,-1
10,2,5,5,1,1,1,0,0,5,2,1,2,2,2,5,3,0,0,1,20,3,1,0,-1
11,3,5,4,5,2,5,0,0,4,2,2,1,1,5,1,4,0,0,0,27,5,1,0,-1
12,3,5,1,5,1,5,0,0,5,2,3,2,3,3,3,4,0,0,1,30,4,1,0,-1
13,5,5,5,5,5,5,0,0,3,4,3,3,3,5,1,1,1,6,1,52,3,1,5,-1
14,1,3,3,3,3,3,0,0,1,1,1,1,1,3,1,1,0,0,1,24,1,1,0,-1
15,1,1,3,5,3,1,0,0,5,1,4,4,4,3,4,4,0,0,0,25,4,1,0,-1
16,2,1,5,3,3,3,0,0,3,1,2,2,2,2,4,4,0,0,1,24,4,1,0,-1
17,1,2,4,5,5,1,0,0,5,4,4,2,5,1,5,5,0,0,0,24,2,1,0,-1
18,2,2,5,4,4,2,0,0,4,1,1,1,1,2,3,3,0,0,1,29,4,1,0,-1
19,4,2,5,5,5,5,1,5,5,5,5,5,5,1,5,5,1,10,1,28,5,0,5,4
20,5,5,5,5,5,5,0,0,5,1,1,1,1,5,1,4,0,0,0,29,5,0,0,-1
21,2,2,4,4,4,4,0,0,5,1,1,1,1,3,3,5,0,0,1,33,3,1,0,-1
22,4,4,4,4,2,5,0,0,5,3,1,1,5,5,1,5,1,2,0,61,3,1,5,-1
23,2,5,5,2,1,2,0,0,5,1,2,4,3,3,3,3,0,0,1,33,4,1,0,-1
24,3,5,2,5,5,2,0,0,5,3,1,3,1,5,1,5,1,5,1,52,4,1,5,-1
25,1,5,2,1,3,3,0,0,3,1,1,1,1,1,5,4,0,0,0,29,5,0,0,-1
26,2,3,4,2,5,1,0,0,5,2,2,2,2,4,2,3,0,0,1,21,3,1,0,-1
27,3,4,2,4,2,4,0,0,5,2,1,3,1,5,1,2,1,3,0,29,2,1,5,-1
28,2,5,5,2,4,2,1,5,5,1,4,3,1,1,5,5,0,0,0,30,5,1,0,-1
29,1,2,4,2,4,1,0,0,4,2,3,3,3,4,3,3,0,0,1,25,4,1,0,-1
30,3,5,1,5,1,5,0,0,3,1,3,3,3,3,4,1,0,0,1,22,4,1,0,-1
31,2,2,4,2,4,2,0,0,4,2,4,4,3,3,2,4,0,0,1,34,5,1,0,-1

